Towards Memory-Efficient Training for Extremely Large Output Spaces -- Learning with 500k Labels on a Single Commodity GPU

In classification problems with large output spaces (up to millions of labels), the last layer can require an enormous amount of memory. Using sparse connectivity would drastically reduce the memory requirements, but as we show below, it can result in much diminished predictive performance of the model. Fortunately, we found that this can be mitigated by introducing a penultimate layer of intermediate size. We further demonstrate that one can constrain the connectivity of the sparse layer to be uniform, in the sense that each output neuron will have the exact same number of incoming connections. This allows for efficient implementations of sparse matrix multiplication and connection redistribution on GPU hardware. Via a custom CUDA implementation, we show that the proposed approach can scale to datasets with 670,000 labels on a single commodity GPU with only 4GB memory.

==> data/Amazon670k-DT-cascade-full.txt <==
config-id                                                           train-loss    train-precision    train-recall    train-p@1    train-p@3    train-p@5    test-loss    test-precision    test-recall    test-p@1    test-p@3    test-p@5    memory    epochs    time    config-dropout    config-learning_rate    config-rewire_interval    config-rewire_fraction    config-connectivity    config-intermediate    config-realization    time-per-epoch    connectivity  config-loss_fn    config-dataset    config-architecture    config-features    setup               method  sort          intermediate      count
688220a0e193007ba88a431d3423ab485fab0d8ddfdcfd5d194c9a42841e731e   4.97329e-06            99.2855          77.827      99.6481      94.2846      88.5856  6.50428e-05           72.3131        24.4115     42.5996     37.0536     33.1338   1.22895        36   17790               0.1                   0.001                      1000                       0.1                     32                  32768                     0           494.167              32  squared_hinge     Amazon670k        dense-stratified       cascade            \textsc{Uniform}         4  -4-32-032768  32k                   1

==> data/Amazon670k-DT-cascade-main.txt <==
config-id                                                         setup               connectivity  intermediate      train-p@1    train-p@3    train-p@5    test-p@1    test-p@3    test-p@5    memory    epochs    time-per-epoch    method    count
688220a0e193007ba88a431d3423ab485fab0d8ddfdcfd5d194c9a42841e731e  \textsc{Uniform}              32  32k                 99.6481      94.2846      88.5856     42.5996     37.0536     33.1338   1.22895        36           494.167         4        1

==> data/Amazon670k-cascade-arch.txt <==
config-id                                                         setup                    connectivity  intermediate    train-p@1      train-p@3      train-p@5      test-p@1       test-p@3       test-p@5         memory    epochs    time-per-epoch    method    count
5a8cdd7dc550f113f2376dbb624683883ca313c6533db30377e557629fc0e7b1  \textsc{Dense}                  768.0  --              99.8           94.5           89.0           47.5           42.3           38.3               13.4      29.0             615.0         0        1
d94277477158d9b2f8e83b2ec8f0158a2995484170d5fad8cf9dd67545910a05  \textsc{Unstructured}            32.0  --              88.8           71.4           55.6           30.4           23.8           19.0                6.3      95.0            1369.1         1        1
3f88a81c1e690c838346a813a8b71bb6498c36c0a28325924b9053631e821c5e  \textsc{Uniform}                 32.0  --              92.1           83.6           74.3           37.1           31.5           27.5                1.0      71.0             219.9         2        1
391262f648e0bad0b9849046a5dcb3040e8314fe57bcc19bb843dea0c4b272a6  \textsc{Unstructured}            32.0  32k             \textbf{99.7}  \textbf{94.3}  \textbf{88.7}  42.5           37.1           33.0                6.5      36.0            1512.4         3        1
688220a0e193007ba88a431d3423ab485fab0d8ddfdcfd5d194c9a42841e731e  \textsc{Uniform}                 32.0  32k             99.7           94.3           88.6           \textbf{42.6}  \textbf{37.1}  \textbf{33.1}       1.4      35.7             265.3         4        1

==> data/Amazon670k-cascade-bce.txt <==
config-id                                                         setup                   connectivity  intermediate      train-p@1    train-p@3    train-p@5    test-p@1    test-p@3    test-p@5    memory    epochs    time-per-epoch    method    count  dataset              features          loss
130815d8c28f1f089ebb22e26d4f6b059d2d8e8dfb826b8c19c32225c213db30  \textsc{Uniform}                  32  16k                 99.4587      93.9987      88.024      41.324      35.912      31.9143   1.24696        34           269.559         4        1  \textsc{Amazon670k}  \textsc{cascade}  \textsc{Sqh}
2590790349d2ae6c1ce318446d80454a2a8fbe69be0dc89883d71365131eace6  \textsc{Uniform-bce}              32  16k                 98.1784      92.2994      85.2961     38.4473     33.2238     29.3786   1.2952         63           423.143         4        1  \textsc{Amazon670k}  \textsc{cascade}  \textsc{Bce}

==> data/Amazon670k-cascade-full.txt <==
config-id                                                           train-loss    train-precision    train-recall    train-p@1    train-p@3    train-p@5    test-loss    test-precision    test-recall    test-p@1    test-p@3    test-p@5     memory    epochs       time    config-dropout    config-learning_rate    config-rewire_interval    config-rewire_fraction    config-connectivity    config-intermediate    config-realization    time-per-epoch    connectivity  config-features    config-dataset    config-loss_fn    config-architecture    setup                           method  sort                      intermediate      count
5a8cdd7dc550f113f2376dbb624683883ca313c6533db30377e557629fc0e7b1   1.49794e-07            99.6968         99.5749      99.7911      94.5024      89.012   8.77438e-05           71.5308       31.3969      47.5175     42.2649     38.2934  13.43       29        17846                  0.1                   0.001                         0                       0                        0                      0                     1           614.951             768  cascade            Amazon670k        squared_hinge     dense                  \textsc{Dense}                       0  -0-0-000000               --                    1
d94277477158d9b2f8e83b2ec8f0158a2995484170d5fad8cf9dd67545910a05   2.1538e-05             99.2349         22.5908      88.8298      71.4445      55.6207  3.87251e-05           85.2071        9.31661     30.4205     23.7528     18.9574   6.26742    95       130065                  0.1                   0.001                      1000                       0.1                     32                      0                     0          1369.11               32  cascade            Amazon670k        squared_hinge     sparse                 \textsc{Unstructured}                1  -1-32-000000              --                    1
3f88a81c1e690c838346a813a8b71bb6498c36c0a28325924b9053631e821c5e   1.8297e-05             97.6843         16.103       92.0889      83.5642      74.342   3.88285e-05           85.9194        9.66839     37.107      31.4986     27.4771   0.967127   71        15610                  0.1                   0.001                      1000                       0.1                     32                      0                     0           219.859              32  cascade            Amazon670k        squared_hinge     stratified             \textsc{Uniform}                     2  -2-32-000000              --                    1
391262f648e0bad0b9849046a5dcb3040e8314fe57bcc19bb843dea0c4b272a6   4.08874e-06            99.33           83.645       99.6758      94.3217      88.6631  7.05982e-05           71.6242       25.2364      42.5016     37.0632     33.0475   6.4952     36        54448                  0.1                   0.001                      1000                       0.1                     32                  32768                     0          1512.44               32  cascade            Amazon670k        squared_hinge     dense-sparse           \textsc{Unstructured}                3  -3-32-032768              32k                   1
130815d8c28f1f089ebb22e26d4f6b059d2d8e8dfb826b8c19c32225c213db30   6.17783e-06            98.94           71.6702      99.4587      93.9987      88.024   6.98052e-05           71.0497       23.5187      41.324      35.912      31.9143   1.24696    34         9165                  0.1                   0.001                      1000                       0.1                     32                  16384                     0           269.559              32  cascade            Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform}                     4  -4-32-016384              16k                   1
688220a0e193007ba88a431d3423ab485fab0d8ddfdcfd5d194c9a42841e731e   4.65108e-06            99.3012         79.9554      99.6539      94.3022      88.6291  6.70412e-05           72.1244       24.7178      42.6035     37.1263     33.1269   1.44973    35.6667    9455.33               0.1                   0.001                      1000                       0.1                     32                  32768                     1           265.296              32  cascade            Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform}                     4  -4-32-032768              32k                   1
0a7d3d238be89ee9263e822d9b2f83dc60323b9197848784639d73433e014fdd   3.99645e-06            99.4706         83.3073      99.7005      94.3741      88.7742  5.89302e-05           73.5789       25.2625      43.704      38.4273     34.4225   1.74489    39        11908                  0.1                   0.001                      1000                       0.1                     32                  65536                     0           305.333              32  cascade            Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform}                     4  -4-32-065536              65k                   3
1dfde310535105ab8cfb1d9df1f635346c1bc82468d4d14a72cb8c6dd13b3268   5.12875e-06            99.4635         75.1235      99.6681      94.3223      88.6739  4.9392e-05            75.3839       24.3926      44.7123     39.3021     35.2915   2.37732    34        11367                  0.1                   0.001                      1000                       0.1                     32                 100000                     0           334.324              32  cascade            Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform}                     4  -4-32-100000              100k                  1
09f50901ba095482693be2e19c6d998037bc8559aeffa1f702017b897fd7f771   1.30171e-06            99.2947         98.9187      99.7429      94.4275      88.8914  8.12609e-05           69.0622       28.672       43.3635     38.0539     34.1793   2.13541    27         7841                  0.1                   0.001                      1000                       0.1                     64                  16384                     0           290.407              64  cascade            Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform}                     4  -4-64-016384              16k                   3
5423a5443f4c91612fdaaa26614311a48f46afe10ed971edd92225fd94579693   1.62505e-06            99.3925         98.5759      99.7498      94.4322      88.8973  6.87165e-05           70.8688       28.4302      44.264      38.9257     35.0395   2.40721    31         9476                  0.1                   0.001                      1000                       0.1                     64                  32768                     0           305.677              64  cascade            Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform}                     4  -4-64-032768              32k                   1
9f114f2b97dbda586449a478de5dd640e7781ca2d5f4d56bfa5ded8627de7b35   2.57135e-06            99.4307         95.1704      99.7388      94.4095      88.8565  5.55086e-05           72.8767       27.343       45.2638     39.8118     35.8794   2.54922    33        12907                  0.1                   0.001                      1000                       0.1                     64                  65536                     0           391.121              64  cascade            Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform}                     4  -4-64-065536              65k                   1
f632247399aafb6b8ed82fccc31fff350ce02f509ddcbd1fa19b674770324213   3.37527e-06            99.4312         89.768       99.7233      94.3898      88.8111  4.90588e-05           74.1291       26.4026      45.6474     40.3326     36.3935   2.90615    31        13493                  0.1                   0.001                      1000                       0.1                     64                 100000                     0           435.258              64  cascade            Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform}                     4  -4-64-100000              100k                  1
2590790349d2ae6c1ce318446d80454a2a8fbe69be0dc89883d71365131eace6   7.08212e-06            98.0961         75.9157      98.1784      92.2994      85.2961  7.18251e-05           65.7692       23.0995      38.4473     33.2238     29.3786   1.2952     63        26658                  0.1                   0.001                      1000                       0.1                     32                  16384                     0           423.143              32  cascade            Amazon670k        bce               dense-stratified       \textsc{Uniform-bce}                 4  -bce-4-32-016384          16k                   1
de387d50fb99e918d0496c5c0f118773526c65d8b7f4493d42d4e5999fbd8e28   4.33748e-06            99.4029         83.7733      99.6613      94.3221      88.667   7.57388e-05           68.3718       24.8342      40.6424     35.2374     31.3844   1.24697    33         8372                  0                     0.001                      1000                       0.1                     32                  16384                     0           253.697              32  cascade            Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform-drop=0.0\%}          4  -drop=0.0\%-4-32-016384   16k                   1
6e1e7e8544ce4fe7488ea90d9f72f5749123bb631d8270f938acd22145554727   5.30795e-06            98.5339         77.6913      99.4737      94.03        88.0793  7.786e-05             69.7018       24.7112      41.654      36.2122     32.284    1.24698    39         9420                  0.2                   0.001                      1000                       0.1                     32                  16384                     0           241.538              32  cascade            Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform-drop=20.0\%}         4  -drop=20.0\%-4-32-016384  16k                   1
92f4d1699d1c72eaa0fd509394ca8a718cd3842f220731ab0d2bcd787076479f   3.83306e-06            99.1849         86.3131      99.6746      94.3192      88.649   8.6744e-05            69.0999       25.4061      41.3606     35.91       31.9527   1.247      40        11080                  0.1                   0.001                       100                       0.1                     32                  16384                     0           277                  32  cascade            Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform-ri=100}              4  -ri=100-4-32-016384       16k                   1
ef8c43a65ae2276dc5af3ad8a52230ee00fe0c08498e3507c8718c5a8ceb4394   5.73276e-06            99.0939         74.2155      99.5151      94.0864      88.1891  7.40231e-05           70.4914       23.8529      41.1482     35.6617     31.6725   1.24695    39        10020                  0.1                   0.001                     10000                       0.1                     32                  16384                     0           256.923              32  cascade            Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform-ri=10000}            4  -ri=10000-4-32-016384     16k                   1
bb5905ef8c6ba6a5ea967329899e082b58b227b054553b23dbdf4e349715dabf   5.90915e-06            98.8518         74.0738      99.4075      93.9349      87.9156  7.71296e-05           70.3486       23.7938      41.0227     35.6534     31.6858   1.19905    37         9670                  0.1                   0.001                      1000                       0.3                     32                  16384                     0           261.351              32  cascade            Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform-rw=30.0\%}           4  -rw=30.0\%-4-32-016384    16k                   1

==> data/Amazon670k-cascade-main.txt <==
config-id                                                         setup                    connectivity  intermediate      train-p@1    train-p@3    train-p@5    test-p@1    test-p@3    test-p@5     memory    epochs    time-per-epoch    method    count
5a8cdd7dc550f113f2376dbb624683883ca313c6533db30377e557629fc0e7b1  \textsc{Dense}                    768  --                  99.7911      94.5024      89.012      47.5175     42.2649     38.2934  13.43       29                614.951         0        1
d94277477158d9b2f8e83b2ec8f0158a2995484170d5fad8cf9dd67545910a05  \textsc{Unstructured}              32  --                  88.8298      71.4445      55.6207     30.4205     23.7528     18.9574   6.26742    95               1369.11          1        1
3f88a81c1e690c838346a813a8b71bb6498c36c0a28325924b9053631e821c5e  \textsc{Uniform}                   32  --                  92.0889      83.5642      74.342      37.107      31.4986     27.4771   0.967127   71                219.859         2        1
391262f648e0bad0b9849046a5dcb3040e8314fe57bcc19bb843dea0c4b272a6  \textsc{Unstructured}              32  32k                 99.6758      94.3217      88.6631     42.5016     37.0632     33.0475   6.4952     36               1512.44          3        1
130815d8c28f1f089ebb22e26d4f6b059d2d8e8dfb826b8c19c32225c213db30  \textsc{Uniform}                   32  16k                 99.4587      93.9987      88.024      41.324      35.912      31.9143   1.24696    34                269.559         4        1
688220a0e193007ba88a431d3423ab485fab0d8ddfdcfd5d194c9a42841e731e  \textsc{Uniform}                   32  32k                 99.6539      94.3022      88.6291     42.6035     37.1263     33.1269   1.44973    35.6667           265.296         4        1
0a7d3d238be89ee9263e822d9b2f83dc60323b9197848784639d73433e014fdd  \textsc{Uniform}                   32  65k                 99.7005      94.3741      88.7742     43.704      38.4273     34.4225   1.74489    39                305.333         4        3
1dfde310535105ab8cfb1d9df1f635346c1bc82468d4d14a72cb8c6dd13b3268  \textsc{Uniform}                   32  100k                99.6681      94.3223      88.6739     44.7123     39.3021     35.2915   2.37732    34                334.324         4        1
09f50901ba095482693be2e19c6d998037bc8559aeffa1f702017b897fd7f771  \textsc{Uniform}                   64  16k                 99.7429      94.4275      88.8914     43.3635     38.0539     34.1793   2.13541    27                290.407         4        3
5423a5443f4c91612fdaaa26614311a48f46afe10ed971edd92225fd94579693  \textsc{Uniform}                   64  32k                 99.7498      94.4322      88.8973     44.264      38.9257     35.0395   2.40721    31                305.677         4        1
9f114f2b97dbda586449a478de5dd640e7781ca2d5f4d56bfa5ded8627de7b35  \textsc{Uniform}                   64  65k                 99.7388      94.4095      88.8565     45.2638     39.8118     35.8794   2.54922    33                391.121         4        1
f632247399aafb6b8ed82fccc31fff350ce02f509ddcbd1fa19b674770324213  \textsc{Uniform}                   64  100k                99.7233      94.3898      88.8111     45.6474     40.3326     36.3935   2.90615    31                435.258         4        1

==> data/Amazon670k-cascade-size.txt <==
config-id                                                         setup               connectivity  intermediate      train-p@1    train-p@3    train-p@5    test-p@1    test-p@3    test-p@5    memory    epochs    time-per-epoch    method    count
5a8cdd7dc550f113f2376dbb624683883ca313c6533db30377e557629fc0e7b1  \textsc{Dense}             768.0  --                     99.8         94.5         89.0        47.5        42.3        38.3      13.4      29.0             615.0         0        1
130815d8c28f1f089ebb22e26d4f6b059d2d8e8dfb826b8c19c32225c213db30  \textsc{Uniform}            32.0  16k                    -0.3         -0.5         -1.0        -6.2        -6.4        -6.4       1.2      34.0             269.6         4        1
688220a0e193007ba88a431d3423ab485fab0d8ddfdcfd5d194c9a42841e731e  \textsc{Uniform}            32.0  32k                    -0.1         -0.2         -0.4        -4.9        -5.1        -5.2       1.4      35.7             265.3         4        1
0a7d3d238be89ee9263e822d9b2f83dc60323b9197848784639d73433e014fdd  \textsc{Uniform}            32.0  65k                    -0.1         -0.1         -0.2        -3.8        -3.8        -3.9       1.7      39.0             305.3         4        3
1dfde310535105ab8cfb1d9df1f635346c1bc82468d4d14a72cb8c6dd13b3268  \textsc{Uniform}            32.0  100k                   -0.1         -0.2         -0.3        -2.8        -3.0        -3.0       2.4      34.0             334.3         4        1
09f50901ba095482693be2e19c6d998037bc8559aeffa1f702017b897fd7f771  \textsc{Uniform}            64.0  16k                    -0.0         -0.1         -0.1        -4.2        -4.2        -4.1       2.1      27.0             290.4         4        3
5423a5443f4c91612fdaaa26614311a48f46afe10ed971edd92225fd94579693  \textsc{Uniform}            64.0  32k                    -0.0         -0.1         -0.1        -3.3        -3.3        -3.3       2.4      31.0             305.7         4        1
9f114f2b97dbda586449a478de5dd640e7781ca2d5f4d56bfa5ded8627de7b35  \textsc{Uniform}            64.0  65k                    -0.1         -0.1         -0.2        -2.3        -2.5        -2.4       2.5      33.0             391.1         4        1
f632247399aafb6b8ed82fccc31fff350ce02f509ddcbd1fa19b674770324213  \textsc{Uniform}            64.0  100k                   -0.1         -0.1         -0.2        -1.9        -1.9        -1.9       2.9      31.0             435.3         4        1

==> data/Amazon670k-slice-arch.txt <==
config-id                                                         setup                    connectivity  intermediate    train-p@1      train-p@3      train-p@5      test-p@1       test-p@3       test-p@5         memory    epochs    time-per-epoch    method    count
0069b9cef607e914d3357f95f2a3f5baf09e7aa09624d656e97ecdd9acbbb5ee  \textsc{Dense}                  512.0  --              99.2           93.9           88.4           33.8           29.6           26.6                9.0      27.7             472.5         0        3
51d2c554de2d80f63ad6aa8689237392de196334899d086351f30a4ccae38ea6  \textsc{Unstructured}            32.0  --              64.8           49.4           39.0           14.5           11.5           9.5                 6.4      73.0            1357.4         1        1
8a67c3b54bfc0fc646dc05dca2e4688b68720752c54cca949a8c58538d90b2d0  \textsc{Uniform}                 32.0  --              13.9           11.8           10.6           6.7            5.9            5.2                 1.0      25.0             222.5         2        1
ceecadece95ab27ddd85f4f040982ad0abbd72478d8110c953790da4841ff50d  \textsc{Unstructured}            32.0  32k             \textbf{98.8}  \textbf{93.4}  \textbf{87.5}  32.7           28.7           25.8                6.4      45.0            1618.5         3        1
a32bb1ac926f3d60b731b872a7841f41bd58a6f77ba7bfeadab87fc5e147da85  \textsc{Uniform}                 32.0  32k             98.7           93.2           87.3           \textbf{32.8}  \textbf{28.8}  \textbf{25.9}       1.2      36.7             243.1         4        1

==> data/Amazon670k-slice-bce.txt <==
config-id                                                         setup                   connectivity  intermediate      train-p@1    train-p@3    train-p@5    test-p@1    test-p@3    test-p@5    memory    epochs    time-per-epoch    method    count  dataset              features        loss
8e3321c20ed815bf3a539ec8262c973c2c4e977d17db4c425731c0fcc24068aa  \textsc{Uniform}                  32  16k                 98.2186      92.4527      85.9577     31.7301     27.8595     25.0244   1.10681        42           258.69          4        1  \textsc{Amazon670k}  \textsc{slice}  \textsc{Sqh}
4e81d7d80a93555cbbc957877faef7d4db03b1fec7f22b4148a462e9e45bce9b  \textsc{Uniform-bce}              32  16k                 96.1886      89.552       81.9676     30.8891     27.0986     24.3593   1.16576        54           399.593         4        1  \textsc{Amazon670k}  \textsc{slice}  \textsc{Bce}

==> data/Amazon670k-slice-full.txt <==
config-id                                                           train-loss    train-precision    train-recall    train-p@1    train-p@3    train-p@5    test-loss    test-precision    test-recall    test-p@1    test-p@3    test-p@5    memory    epochs     time    config-dropout    config-learning_rate    config-rewire_interval    config-rewire_fraction    config-connectivity    config-intermediate    config-realization    time-per-epoch    connectivity  config-features    config-dataset    config-loss_fn    config-architecture    setup                                method  sort                           intermediate      count
0069b9cef607e914d3357f95f2a3f5baf09e7aa09624d656e97ecdd9acbbb5ee   1.28607e-06            99.345         98.1031       99.1962      93.9256      88.4085  0.000897627           67.7079       23.8808     33.7609     29.6278     26.5806   8.95668    27.6667  13119.3               0.1                   0.001                         0                       0                        0                      0                     1           472.547             512  slice              Amazon670k        squared_hinge     dense                  \textsc{Dense}                            0  -0-0-000000                    --                    3
51d2c554de2d80f63ad6aa8689237392de196334899d086351f30a4ccae38ea6   2.85779e-05            99.2931         4.14376      64.7745      49.3734      38.9805  8.8041e-05            98.2221        4.23883    14.4525     11.5382      9.50668  6.35896    73       99090                 0.1                   0.001                      1000                       0.1                     32                      0                     0          1357.4                32  slice              Amazon670k        squared_hinge     sparse                 \textsc{Unstructured}                     1  -1-32-000000                   --                    1
8a67c3b54bfc0fc646dc05dca2e4688b68720752c54cca949a8c58538d90b2d0   3.63098e-05            95.3479         1.45381      13.8832      11.8448      10.5709  0.000115469           93.353         1.23737     6.71328     5.85961     5.24045  0.967304   25        5563                 0.1                   0.001                      1000                       0.1                     32                      0                     0           222.52               32  slice              Amazon670k        squared_hinge     stratified             \textsc{Uniform}                          2  -2-32-000000                   --                    1
ceecadece95ab27ddd85f4f040982ad0abbd72478d8110c953790da4841ff50d   4.14342e-06            99.0691        84.4293       98.8492      93.411       87.534   9.98216e-05           65.9012       21.8925     32.6522     28.6781     25.7911   6.42263    45       72832                 0.1                   0.001                      1000                       0.1                     32                  32768                     0          1618.49               32  slice              Amazon670k        squared_hinge     dense-sparse           \textsc{Unstructured}                     3  -3-32-032768                   32k                   1
8e3321c20ed815bf3a539ec8262c973c2c4e977d17db4c425731c0fcc24068aa   6.63099e-06            98.4872        74.2233       98.2186      92.4527      85.9577  9.18781e-05           65.7389       20.4184     31.7301     27.8595     25.0244   1.10681    42       10865                 0.1                   0.001                      1000                       0.1                     32                  16384                     0           258.69               32  slice              Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform}                          4  -4-32-016384                   16k                   1
a32bb1ac926f3d60b731b872a7841f41bd58a6f77ba7bfeadab87fc5e147da85   5.33906e-06            98.9433        79.4569       98.6684      93.2014      87.2884  8.29963e-05           68.0492       20.9821     32.7796     28.7641     25.9098   1.23166    36.6667   8918                 0.1                   0.001                      1000                       0.1                     32                  32768                     1           243.109              32  slice              Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform}                          4  -4-32-032768                   32k                   1
eefdf9284afd439ad52aa15786fba1cfe02497669ca12d60634280a850630c5a   4.03019e-06            99.2543        85.6248       98.9585      93.6096      87.9811  7.59706e-05           70.4096       21.5418     33.6958     29.6914     26.8382   1.34702    36       11121                 0.1                   0.001                      1000                       0.1                     32                  65536                     0           308.917              32  slice              Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform}                          4  -4-32-065536                   65k                   1
240a043a6119b029d18e203e895f551f08a5b697cb99bf68f8b312fa4ed4a71f   3.36169e-06            99.3513        88.9144       99.0403      93.7231      88.1518  7.26488e-05           71.6187       21.896      34.246      30.1975     27.3442   1.77284    35       10568                 0.1                   0.001                      1000                       0.1                     32                 100000                     0           301.943              32  slice              Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform}                          4  -4-32-100000                   100k                  1
330d0fa2b1067d7ce1daa5919a0ffc17f553e64f415c9460046436e1f1bce54b   1.73651e-06            98.7561        96.5532       99.1016      93.796       88.1919  0.000126608           60.7361       24.3052     33.1554     29.1721     26.4054   1.94632    33        9933                 0.1                   0.001                      1000                       0.1                     64                  16384                     0           301                  64  slice              Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform}                          4  -4-64-016384                   16k                   1
58f8c6e8e0b311cf0dd8420f772f7f40998cc49c3ecdbdb3d1be3699bb5f6cb4   1.90198e-06            99.0343        96.1859       99.0978      93.7926      88.2467  9.71595e-05           64.8995       24.0669     33.9284     29.8703     27.0679   2.22399    32       10060                 0.1                   0.001                      1000                       0.1                     64                  32768                     0           314.375              64  slice              Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform}                          4  -4-64-032768                   32k                   1
82a29e1bd15732ea75ad4d6e101b3bdb6e03ae74c3268291a3d2ca626ad9efdc   2.20604e-06            99.1898        95.3626       99.0949      93.7879      88.2557  7.82221e-05           68.7472       23.6255     34.5571     30.5033     27.6944   2.54016    30       11869                 0.1                   0.001                      1000                       0.1                     64                  65536                     0           395.633              64  slice              Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform}                          4  -4-64-065536                   65k                   1
27ad28bf48fa923c08088883b254c6eb6310cb1c57d063ba6126a95868244aae   2.74887e-06            99.2628        93.4948       99.0678      93.7597      88.2203  6.71382e-05           71.0801       23.0972     35.0211     30.9764     28.0937   2.58486    29       11917                 0.1                   0.001                      1000                       0.1                     64                 100000                     0           410.931              64  slice              Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform}                          4  -4-64-100000                   100k                  1
4e81d7d80a93555cbbc957877faef7d4db03b1fec7f22b4148a462e9e45bce9b   8.85568e-06            97.5662        71.3696       96.1886      89.552       81.9676  7.15586e-05           60.4545       19.8712     30.8891     27.0986     24.3593   1.16576    54       21578                 0.1                   0.001                      1000                       0.1                     32                  16384                     0           399.593              32  slice              Amazon670k        bce               dense-stratified       \textsc{Uniform-bce}                      4  -bce-4-32-016384               16k                   1
e61cf4cbed694c8112b4d087a5dc4a972ac550b9a2dfded73dfa4882ccc9b09a   4.24415e-06            99.4069        85.9293       98.8621      93.4439      87.6147  0.000104192           59.944        20.9412     30.7303     26.742      24.0093   1.10688    31        6764                 0                     0.001                      1000                       0.1                     32                  16384                     0           218.194              32  slice              Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform-drop=0.0\%}               4  -drop=0.0\%-4-32-016384        16k                   1
43b8be6faaf47f916c563708497732d2418cbb69d3db2db8884125d839e357de   4.37745e-06            99.4935        84.4438       98.9332      93.5885      87.9319  7.9992e-05            65.9583       20.7817     31.9804     27.9144     25.0845   1.23286    31        9179                 0                     0.001                      1000                       0.1                     32                  32768                     0           296.097              32  slice              Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform-drop=0.0\%}               4  -drop=0.0\%-4-32-032768        32k                   1
59c9be2452d371d158fda4fe12be1aba6fd85486e3bbf6c816eab2e063f3d21f   4.31832e-06            99.5207        84.2208       98.9202      93.5695      87.8971  8.18438e-05           65.0157       20.6875     31.5393     27.6772     24.8823   1.23171    31        9077                 0                     0.001                        -1                       0.1                     32                  32768                     0           292.806              32  slice              Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform-drop=0.0\%-ri=-1}         4  -drop=0.0\%-ri=-1-4-32-032768  32k                   1
0650948ff388809579945fca881d03fba6273827a339e746eea313038be5d6f0   8.61902e-06            98.3208        62.5385       97.6632      91.6882      84.8535  7.41131e-05           69.2973       18.9573     31.7837     28.0122     25.1337   1.10688    45       10480                 0.1                   0.001                       100                       0.1                     32                  16384                     0           232.889              32  slice              Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform-ri=100}                   4  -ri=100-4-32-016384            16k                   3
131074b16e6129589242516dd41a160c90e5331f21bac179695e4fc5e857499c   7.73981e-06            98.3719        67.6288       97.7441      91.8613      85.173   8.43016e-05           66.409        19.6845     31.5975     27.6395     24.7872   1.1068     39        8492                 0.1                   0.001                     10000                       0.1                     32                  16384                     0           217.744              32  slice              Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform-ri=10000}                 4  -ri=10000-4-32-016384          16k                   1
7d941970e7ff62e344ac9d4f7282f79c2cc95d2ad9efbbe502d0b1ec2951244e   8.59831e-06            98.0427        63.4898       97.3467      91.204       84.1728  8.58221e-05           67.4024       19.164      31.5164     27.545      24.6539   1.14569    46       10188                 0.1                   0.001                      1000                       0.3                     32                  16384                     0           221.478              32  slice              Amazon670k        squared_hinge     dense-stratified       \textsc{Uniform-rw=30.0\%}                4  -rw=30.0\%-4-32-016384         16k                   1

==> data/Amazon670k-slice-main.txt <==
config-id                                                         setup                    connectivity  intermediate      train-p@1    train-p@3    train-p@5    test-p@1    test-p@3    test-p@5    memory    epochs    time-per-epoch    method    count
0069b9cef607e914d3357f95f2a3f5baf09e7aa09624d656e97ecdd9acbbb5ee  \textsc{Dense}                    512  --                  99.1962      93.9256      88.4085    33.7609     29.6278     26.5806   8.95668    27.6667           472.547         0        3
51d2c554de2d80f63ad6aa8689237392de196334899d086351f30a4ccae38ea6  \textsc{Unstructured}              32  --                  64.7745      49.3734      38.9805    14.4525     11.5382      9.50668  6.35896    73               1357.4           1        1
8a67c3b54bfc0fc646dc05dca2e4688b68720752c54cca949a8c58538d90b2d0  \textsc{Uniform}                   32  --                  13.8832      11.8448      10.5709     6.71328     5.85961     5.24045  0.967304   25                222.52          2        1
ceecadece95ab27ddd85f4f040982ad0abbd72478d8110c953790da4841ff50d  \textsc{Unstructured}              32  32k                 98.8492      93.411       87.534     32.6522     28.6781     25.7911   6.42263    45               1618.49          3        1
8e3321c20ed815bf3a539ec8262c973c2c4e977d17db4c425731c0fcc24068aa  \textsc{Uniform}                   32  16k                 98.2186      92.4527      85.9577    31.7301     27.8595     25.0244   1.10681    42                258.69          4        1
a32bb1ac926f3d60b731b872a7841f41bd58a6f77ba7bfeadab87fc5e147da85  \textsc{Uniform}                   32  32k                 98.6684      93.2014      87.2884    32.7796     28.7641     25.9098   1.23166    36.6667           243.109         4        1
eefdf9284afd439ad52aa15786fba1cfe02497669ca12d60634280a850630c5a  \textsc{Uniform}                   32  65k                 98.9585      93.6096      87.9811    33.6958     29.6914     26.8382   1.34702    36                308.917         4        1
240a043a6119b029d18e203e895f551f08a5b697cb99bf68f8b312fa4ed4a71f  \textsc{Uniform}                   32  100k                99.0403      93.7231      88.1518    34.246      30.1975     27.3442   1.77284    35                301.943         4        1
330d0fa2b1067d7ce1daa5919a0ffc17f553e64f415c9460046436e1f1bce54b  \textsc{Uniform}                   64  16k                 99.1016      93.796       88.1919    33.1554     29.1721     26.4054   1.94632    33                301             4        1
58f8c6e8e0b311cf0dd8420f772f7f40998cc49c3ecdbdb3d1be3699bb5f6cb4  \textsc{Uniform}                   64  32k                 99.0978      93.7926      88.2467    33.9284     29.8703     27.0679   2.22399    32                314.375         4        1
82a29e1bd15732ea75ad4d6e101b3bdb6e03ae74c3268291a3d2ca626ad9efdc  \textsc{Uniform}                   64  65k                 99.0949      93.7879      88.2557    34.5571     30.5033     27.6944   2.54016    30                395.633         4        1
27ad28bf48fa923c08088883b254c6eb6310cb1c57d063ba6126a95868244aae  \textsc{Uniform}                   64  100k                99.0678      93.7597      88.2203    35.0211     30.9764     28.0937   2.58486    29                410.931         4        1

==> data/Amazon670k-slice-size.txt <==
config-id                                                         setup               connectivity  intermediate      train-p@1    train-p@3    train-p@5  test-p@1      test-p@3      test-p@5        memory    epochs    time-per-epoch    method    count
0069b9cef607e914d3357f95f2a3f5baf09e7aa09624d656e97ecdd9acbbb5ee  \textsc{Dense}             512.0  --                     99.2         93.9         88.4  33.8          29.6          26.6               9.0      27.7             472.5         0        3
8e3321c20ed815bf3a539ec8262c973c2c4e977d17db4c425731c0fcc24068aa  \textsc{Uniform}            32.0  16k                    -1.0         -1.5         -2.5  -2.0          -1.8          -1.6               1.1      42.0             258.7         4        1
a32bb1ac926f3d60b731b872a7841f41bd58a6f77ba7bfeadab87fc5e147da85  \textsc{Uniform}            32.0  32k                    -0.5         -0.7         -1.1  -1.0          -0.9          -0.7               1.2      36.7             243.1         4        1
eefdf9284afd439ad52aa15786fba1cfe02497669ca12d60634280a850630c5a  \textsc{Uniform}            32.0  65k                    -0.2         -0.3         -0.4  -0.1          \textbf{0.1}  \textbf{0.3}       1.3      36.0             308.9         4        1
240a043a6119b029d18e203e895f551f08a5b697cb99bf68f8b312fa4ed4a71f  \textsc{Uniform}            32.0  100k                   -0.2         -0.2         -0.3  \textbf{0.5}  \textbf{0.6}  \textbf{0.8}       1.8      35.0             301.9         4        1
330d0fa2b1067d7ce1daa5919a0ffc17f553e64f415c9460046436e1f1bce54b  \textsc{Uniform}            64.0  16k                    -0.1         -0.1         -0.2  -0.6          -0.5          -0.2               1.9      33.0             301.0         4        1
58f8c6e8e0b311cf0dd8420f772f7f40998cc49c3ecdbdb3d1be3699bb5f6cb4  \textsc{Uniform}            64.0  32k                    -0.1         -0.1         -0.2  \textbf{0.2}  \textbf{0.2}  \textbf{0.5}       2.2      32.0             314.4         4        1
82a29e1bd15732ea75ad4d6e101b3bdb6e03ae74c3268291a3d2ca626ad9efdc  \textsc{Uniform}            64.0  65k                    -0.1         -0.1         -0.2  \textbf{0.8}  \textbf{0.9}  \textbf{1.1}       2.5      30.0             395.6         4        1
27ad28bf48fa923c08088883b254c6eb6310cb1c57d063ba6126a95868244aae  \textsc{Uniform}            64.0  100k                   -0.1         -0.2         -0.2  \textbf{1.3}  \textbf{1.3}  \textbf{1.5}       2.6      29.0             410.9         4        1

==> data/Wiki10-cascade-arch.txt <==
config-id                                                         setup                    connectivity  intermediate    train-p@1      train-p@3      train-p@5      test-p@1       test-p@3       test-p@5         memory    epochs    time-per-epoch    method    count
553c722e0621679d2bf5c61c7b7a6499235bf4b404e1d44bb6a4423529badab7  \textsc{Dense}                  768.0  --              97.8           94.2           90.9           87.3           77.7           68.5                0.7      18.8               6.0         0        5
019619fdbc434d8474fde87a5c2f0f8db645a6ce7926b5ed39d0dd0730a5f79c  \textsc{Unstructured}            32.0  --              81.6           70.8           63.0           81.1           64.1           54.9                0.3     200.0               8.1         1        5
d39d57117b6b2ea5a17ba3550eab1a201b25ca214724d0b50d297c4d113701be  \textsc{Uniform}                 32.0  --              86.2           79.1           70.7           82.9           70.6           60.7                0.0     148.6               5.8         2        5
dfa52b43c1862730f2e648f8c4ce7f09629bbb0a0128dbdc36fb6a13df3236e8  \textsc{Unstructured}            32.0  8k              96.6           90.3           83.4           85.8           75.4           65.7                0.4      41.6               8.9         3        5
149e1b8614713db2aa96ce63b7591b32aead9c376e044eb2aff800ddc0b790a9  \textsc{Uniform}                 32.0  8k              \textbf{97.5}  \textbf{92.1}  \textbf{85.6}  \textbf{86.6}  \textbf{76.2}  \textbf{66.6}       0.2      43.8               6.3         4        5

==> data/Wiki10-cascade-full.txt <==
config-id                                                           train-loss    train-precision    train-recall    train-p@1    train-p@3    train-p@5    test-loss    test-precision    test-recall    test-p@1    test-p@3    test-p@5     memory    epochs    time    config-dropout    config-learning_rate    config-rewire_interval    config-rewire_fraction    config-connectivity    config-intermediate    config-realization    time-per-epoch    connectivity  config-features    config-dataset    config-loss_fn    config-architecture    setup                                        method  sort                                   intermediate      count
553c722e0621679d2bf5c61c7b7a6499235bf4b404e1d44bb6a4423529badab7    0.00109176            90.3765        35.9386       97.7761      94.1727      90.8588   0.00249897           67.1021       20.4096      87.3428     77.6532     68.526   0.708353       18.8   113                 0.2                  0.0001                         0                       0                        0                      0                     2           6.01197             768  cascade            Wiki10            squared_hinge     dense                  \textsc{Dense}                                    0  -0-0-000000                            --                    5
019619fdbc434d8474fde87a5c2f0f8db645a6ce7926b5ed39d0dd0730a5f79c    0.001998              81.5934         8.74727      81.616       70.7663      63.0081   0.00267414           73.7571        7.56165     81.0641     64.1203     54.8833  0.290834      200    1610                 0.2                  0.0001                        -1                       0.1                     32                      0                     2           8.05                 32  cascade            Wiki10            squared_hinge     sparse                 \textsc{Unstructured}                             1  -1-32-000000                           --                    5
d39d57117b6b2ea5a17ba3550eab1a201b25ca214724d0b50d297c4d113701be    0.00205182            84.8071        13.7541       86.1615      79.1394      70.6767   0.00281746           73.0106       11.2916      82.8597     70.5552     60.6596  0.0449516     148.6   864.2               0.2                  0.0001                        -1                       0.1                     32                      0                     2           5.81445              32  cascade            Wiki10            squared_hinge     stratified             \textsc{Uniform}                                  2  -2-32-000000                           --                    5
dfa52b43c1862730f2e648f8c4ce7f09629bbb0a0128dbdc36fb6a13df3236e8    0.00153766            87.5099        25.0861       96.6082      90.3275      83.407    0.00230286           66.8948       17.7102      85.8011     75.3698     65.708   0.363052       41.6   368.6               0.2                  0.0001                        -1                       0.1                     32                   8192                     2           8.85984              32  cascade            Wiki10            squared_hinge     dense-sparse           \textsc{Unstructured}                             3  -3-32-008192                           8k                    5
7b0b96413fd1168b51f3af0659fee3516cfbc0824f0b7648582c27f6a99a2a63    0.00152809            87.2968        26.3926       96.9772      90.6692      83.3889   0.00233369           66.5645       18.587       86.4329     75.8595     66.1137  0.0978301      40.4   248.4               0.2                  0.0001                        -1                       0.1                     32                   4096                     2           6.14717              32  cascade            Wiki10            squared_hinge     dense-stratified       \textsc{Uniform}                                  4  -4-32-004096                           4k                    5
149e1b8614713db2aa96ce63b7591b32aead9c376e044eb2aff800ddc0b790a9    0.00144591            87.9498        28.7327       97.4579      92.1259      85.6451   0.00236238           65.7269       19.536       86.584      76.2021     66.6143  0.191633       43.8   277.6               0.2                  0.0001                        -1                       0.1                     32                   8192                     2           6.34144              32  cascade            Wiki10            squared_hinge     dense-stratified       \textsc{Uniform}                                  4  -4-32-008192                           8k                    5
a0967648d7dc5d535da41dc6b5b30c3705e1af3834415ef417cefcbbfaf33573    0.00145735            88.113         29.037        97.5074      92.3248      85.8586   0.00233432           65.8103       19.6152      86.2485     76.2838     66.7926  0.380899       40.2   250.2               0.2                  0.0001                        -1                       0.1                     32                  16384                     2           6.22164              32  cascade            Wiki10            squared_hinge     dense-stratified       \textsc{Uniform}                                  4  -4-32-016384                           16k                   5
5bac746fd6bb768a1f9468dc7d3ce09844518f69e60b42ce3115acf2b9e89a1d    0.00144545            87.0072        27.1551       97.0748      90.9628      84.1114   0.00233354           66.0395       19.0792      86.7533     76.053      66.3615  0.141068       35.6   226.2               0.2                  0.0001                        -1                       0.1                     64                   4096                     2           6.34905              64  cascade            Wiki10            squared_hinge     dense-stratified       \textsc{Uniform}                                  4  -4-64-004096                           4k                    5
32b63e9efa30c98d02138423f7cc4127cae331b0a59f3241cbbe0bb65b731a76    0.00140426            87.8102        28.6177       97.5343      92.0986      85.6514   0.00235187           65.8199       19.598       86.6354     76.2082     66.7267  0.195319       37.4   240.2               0.2                  0.0001                        -1                       0.1                     64                   8192                     2           6.42054              64  cascade            Wiki10            squared_hinge     dense-stratified       \textsc{Uniform}                                  4  -4-64-008192                           8k                    5
cf2db4e2e4e1f4f35ddd3f933c248e01eb45c1b42f909fc0de7428bdda97a049    0.00146782            87.7793        28.1121       97.236       91.7451      85.0027   0.00230921           66.1766       19.3122      86.6233     76.2878     66.6445  0.382923       33     208.8               0.2                  0.0001                        -1                       0.1                     64                  16384                     2           6.32572              64  cascade            Wiki10            squared_hinge     dense-stratified       \textsc{Uniform}                                  4  -4-64-016384                           16k                   5
b5517dba52991bda08b64ed6d7b1b2f29cd339cbfbeaebbaa80c1f378d249d8e    0.00890959            80.6659         4.32718      80.6659      50.2969      36.8217   0.00876232           80.789         4.24638     80.789      50.4988     36.7503  0.192611        5      32                 0.1                  0.0001                        -1                       0.1                     32                   8192                     0           6.4                  32  cascade            Wiki10            bce               dense-stratified       \textsc{Uniform-bce-drop=10.0\%}                  4  -bce-drop=10.0\%-4-32-008192           8k                    5
fd5088acf3b4757b3724842e773a1b7650cfec6cb12bddd3e00911387beba19a    0.00191585            85.8425        34.3025       98.0249      93.3937      87.1096   0.0031617            60.6263       21.873       85.4625     75.6137     66.3156  0.191827       18.4   117.6               0.1                  0.001                         -1                       0.1                     32                   8192                     2           6.39482              32  cascade            Wiki10            bce               dense-stratified       \textsc{Uniform-bce-drop=10.0\%-lr=0.001}         4  -bce-drop=10.0\%-lr=0.001-4-32-008192  8k                    5
bb30424ce5e7503f088db4337fd8c925e19c94388df7589e94151145b98aa123    0.00204716            85.4826        32.5551       97.5866      92.4233      85.8318   0.00317488           61.7627       21.2689      85.8646     75.8172     66.3313  0.192011       17     107                 0.2                  0.001                         -1                       0.1                     32                   8192                     2           6.30342              32  cascade            Wiki10            bce               dense-stratified       \textsc{Uniform-bce-lr=0.001}                     4  -bce-lr=0.001-4-32-008192              8k                    5
a798920a115cd1e3a7c9bc75bf4b2ab8d9be162d9810e47f5fe2c996104a560a    0.00152615            87.4609        27.6574       97.3293      91.4134      84.2027   0.00229053           65.4892       19.0214      85.9583     75.5834     65.8313  0.191836       35.6   223.2               0                    0.0001                        -1                       0.1                     32                   8192                     2           6.26725              32  cascade            Wiki10            squared_hinge     dense-stratified       \textsc{Uniform-drop=0.0\%}                       4  -drop=0.0\%-4-32-008192                8k                    5
f7dabffd8102883c051563303d3bec216bc376a85e41ffc8a3857554c4ff3e83    0.00109807            90.2388        36.5287       97.8072      94.1614      90.6492   0.00247058           66.7004       20.5717      87.3912     77.5282     68.4069  0.707574       18.2   111.8               0.1                  0.0001                         0                       0                        0                      0                     2           6.13766             768  cascade            Wiki10            squared_hinge     dense                  \textsc{Dense-drop=10.0\%}                        0  -drop=10.0\%-0-0-000000                --                    5
9c452c07b47324db76c5a6a35bf987f9bfe4372515605fd1c9c7bb0611484c44    0.00197259            81.857         10.8154       83.1444      73.7009      65.5063   0.00274738           72.3793        9.14945     81.3422     65.7497     55.8791  0.290635      200    1613                 0.1                  0.0001                        -1                       0.1                     32                      0                     2           8.065                32  cascade            Wiki10            squared_hinge     sparse                 \textsc{Unstructured-drop=10.0\%}                 1  -drop=10.0\%-1-32-000000               --                    5
1507b27c849e6426a0f4834c028cff72896198e71d90672226441a64d7d1a486    0.00150449            87.7053        26.1198       97.0804      91.0853      84.2432   0.00230534           66.0187       18.1279      85.6409     75.1834     65.5163  0.364961       42.2   373.8               0.1                  0.0001                        -1                       0.1                     32                   8192                     2           8.85682              32  cascade            Wiki10            squared_hinge     dense-sparse           \textsc{Unstructured-drop=10.0\%}                 3  -drop=10.0\%-3-32-008192               8k                    5
fe183b36d5c0ee866a8bd07ab6525c1840b8ad291dec0a4d4f49fc4002e23f22    0.00152897            87.3397        26.5566       97.0649      90.8516      83.469    0.00231627           66.2086       18.5989      86.2031     75.6963     65.8386  0.0978301      38.4   239.2               0.1                  0.0001                        -1                       0.1                     32                   4096                     2           6.22755              32  cascade            Wiki10            squared_hinge     dense-stratified       \textsc{Uniform-drop=10.0\%}                      4  -drop=10.0\%-4-32-004096               4k                    1
c3396f71854e50813633659b64ae6b92bec7799df0db78e4d7ec8b760e8e12e8    0.0015066             87.6713        27.7493       97.3392      91.5481      84.5418   0.00231005           65.8475       19.0962      86.1094     75.8857     66.1578  0.191628       37.8   235.6               0.1                  0.0001                        -1                       0.1                     32                   8192                     2           6.21975              32  cascade            Wiki10            squared_hinge     dense-stratified       \textsc{Uniform-drop=10.0\%}                      4  -drop=10.0\%-4-32-008192               8k                    5
15e8fe88a0c6882957e7924f1f212993ed4b9f48d9e883790ac8dde3e02c41c6    0.00151992            87.6006        28.1535       97.2374      91.6146      84.6942   0.00228823           65.804        19.2778      86.0671     75.9774     66.3676  0.380879       35     221.2               0.1                  0.0001                        -1                       0.1                     32                  16384                     2           6.31706              32  cascade            Wiki10            squared_hinge     dense-stratified       \textsc{Uniform-drop=10.0\%}                      4  -drop=10.0\%-4-32-016384               16k                   5
50984dad44776ef555be9b436c9ac4777a290913a63d993a40deb47e1dd614f7    0.00140194            87.7576        28.1973       97.482       91.8625      85.3183   0.0023626            65.5597       19.3417      86.3482     75.8918     66.2727  0.140832       37.2   236.2               0.1                  0.0001                        -1                       0.1                     64                   4096                     2           6.35854              64  cascade            Wiki10            squared_hinge     dense-stratified       \textsc{Uniform-drop=10.0\%}                      4  -drop=10.0\%-4-64-004096               4k                    5
d5bebc1cb0986677f7d5218dd44666c9b522dceede04e6aceb5921d08f74b505    0.00143163            87.7683        28.3946       97.4594      91.8276      85.2408   0.00233267           65.5974       19.394       86.3603     75.9532     66.3501  0.195317       34.8   221.8               0.1                  0.0001                        -1                       0.1                     64                   8192                     2           6.36914              64  cascade            Wiki10            squared_hinge     dense-stratified       \textsc{Uniform-drop=10.0\%}                      4  -drop=10.0\%-4-64-008192               8k                    5
9d26a9c99d59006356cec86da1db489e03cf8f4dcc97aa505aeabe2709202b47    0.0014017             88.2601        29.7366       97.7831      92.7254      86.4767   0.0023449            65.1626       19.8626      86.3785     76.0802     66.6505  0.382912       35.4   226.8               0.1                  0.0001                        -1                       0.1                     64                  16384                     2           6.40809              64  cascade            Wiki10            squared_hinge     dense-stratified       \textsc{Uniform-drop=10.0\%}                      4  -drop=10.0\%-4-64-016384               16k                   5
2f3f5d60562cf1142f9c7c584314442adcbdfbfef037d07a994d18660d436bdb    0.00147207            88.1546        30.5516       97.7124      92.6198      86.5084   0.00244364           64.4774       19.9125      85.6288     75.7497     66.2751  0.191819       12.6    79                 0.1                  0.001                         -1                       0.1                     32                   8192                     2           6.2708               32  cascade            Wiki10            squared_hinge     dense-stratified       \textsc{Uniform-drop=10.0\%-lr=0.001}             4  -drop=10.0\%-lr=0.001-4-32-008192      8k                    5
5ece7556cf13f4d6f4f6fed09dc7ffe159b3fc1ce13879ea035206c0dd5c2b66    0.00152595            87.5493        26.9256       96.9235      91.0231      83.8849   0.00232596           65.885        18.6389      85.8555     75.4887     65.7092  0.191832       36.4   244                 0.1                  0.0001                       100                       0.1                     32                   8192                     2           6.70618              32  cascade            Wiki10            squared_hinge     dense-stratified       \textsc{Uniform-drop=10.0\%-ri=100}               4  -drop=10.0\%-ri=100-4-32-008192        8k                    5
e30cb55c7b799863338420eaec72330319fb8c265a7814bbb60c7dcaa1e6a10e    0.00135728            88.8937        32.4132       97.9344      93.4196      88.1349   0.002513             64.4657       20.4525      86.1941     76.1961     66.838   0.191824       15.2    93.4               0.2                  0.001                         -1                       0.1                     32                   8192                     2           6.13702              32  cascade            Wiki10            squared_hinge     dense-stratified       \textsc{Uniform-lr=0.001}                         4  -lr=0.001-4-32-008192                  8k                    5
65c112a8ae2c34999f4d063fabe9f50c747eaec1d9bd4efe82bdd665697bbdd1    0.00158783            87.1652        25.4422       96.3778      89.9142      82.4722   0.00231043           66.9088       18.0461      85.8615     75.5905     65.6796  0.191631       34.2   224                 0.2                  0.0001                       100                       0.1                     32                   8192                     2           6.54615              32  cascade            Wiki10            squared_hinge     dense-stratified       \textsc{Uniform-ri=100}                           4  -ri=100-4-32-008192                    8k                    5
addbfaeb6440c1e00e92d75779d9b2e2d5e282813bf4b7d4ce54c434cb905dcf    0.00150345            87.5989        27.2209       97.0437      91.2197      84.3591   0.0023224            66.3937       18.9504      86.2696     76.054      66.4027  0.191827       38.4   238.2               0.2                  0.0001                        -1                       0.3                     32                   8192                     2           6.20299              32  cascade            Wiki10            squared_hinge     dense-stratified       \textsc{Uniform-rw=30.0\%}                        4  -rw=30.0\%-4-32-008192                 8k                    5
5b4067f047e76a401d7593f829ff956297f0d7d5640f8ee907a66a8e762518fb    0.00154921            87.2226        26.6041       96.8161      90.6301      83.4413   0.00228481           66.3233       18.6501      86.0006     75.7386     65.948   0.19163        34     212                 0.1                  0.0001                        -1                       0.3                     32                   8192                     2           6.23307              32  cascade            Wiki10            squared_hinge     dense-stratified       \textsc{Uniform-rw=30.0\%-drop=10.0\%}            4  -rw=30.0\%-drop=10.0\%-4-32-008192     8k                    5

==> data/Wiki10-cascade-main.txt <==
config-id                                                         setup                    connectivity  intermediate      train-p@1    train-p@3    train-p@5    test-p@1    test-p@3    test-p@5     memory    epochs    time-per-epoch    method    count
553c722e0621679d2bf5c61c7b7a6499235bf4b404e1d44bb6a4423529badab7  \textsc{Dense}                    768  --                  97.7761      94.1727      90.8588     87.3428     77.6532     68.526   0.708353       18.8           6.01197         0        5
019619fdbc434d8474fde87a5c2f0f8db645a6ce7926b5ed39d0dd0730a5f79c  \textsc{Unstructured}              32  --                  81.616       70.7663      63.0081     81.0641     64.1203     54.8833  0.290834      200             8.05            1        5
d39d57117b6b2ea5a17ba3550eab1a201b25ca214724d0b50d297c4d113701be  \textsc{Uniform}                   32  --                  86.1615      79.1394      70.6767     82.8597     70.5552     60.6596  0.0449516     148.6           5.81445         2        5
dfa52b43c1862730f2e648f8c4ce7f09629bbb0a0128dbdc36fb6a13df3236e8  \textsc{Unstructured}              32  8k                  96.6082      90.3275      83.407      85.8011     75.3698     65.708   0.363052       41.6           8.85984         3        5
7b0b96413fd1168b51f3af0659fee3516cfbc0824f0b7648582c27f6a99a2a63  \textsc{Uniform}                   32  4k                  96.9772      90.6692      83.3889     86.4329     75.8595     66.1137  0.0978301      40.4           6.14717         4        5
149e1b8614713db2aa96ce63b7591b32aead9c376e044eb2aff800ddc0b790a9  \textsc{Uniform}                   32  8k                  97.4579      92.1259      85.6451     86.584      76.2021     66.6143  0.191633       43.8           6.34144         4        5
a0967648d7dc5d535da41dc6b5b30c3705e1af3834415ef417cefcbbfaf33573  \textsc{Uniform}                   32  16k                 97.5074      92.3248      85.8586     86.2485     76.2838     66.7926  0.380899       40.2           6.22164         4        5
5bac746fd6bb768a1f9468dc7d3ce09844518f69e60b42ce3115acf2b9e89a1d  \textsc{Uniform}                   64  4k                  97.0748      90.9628      84.1114     86.7533     76.053      66.3615  0.141068       35.6           6.34905         4        5
32b63e9efa30c98d02138423f7cc4127cae331b0a59f3241cbbe0bb65b731a76  \textsc{Uniform}                   64  8k                  97.5343      92.0986      85.6514     86.6354     76.2082     66.7267  0.195319       37.4           6.42054         4        5
cf2db4e2e4e1f4f35ddd3f933c248e01eb45c1b42f909fc0de7428bdda97a049  \textsc{Uniform}                   64  16k                 97.236       91.7451      85.0027     86.6233     76.2878     66.6445  0.382923       33             6.32572         4        5

==> data/Wiki10-cascade-size.txt <==
config-id                                                         setup               connectivity  intermediate      train-p@1    train-p@3    train-p@5    test-p@1    test-p@3    test-p@5    memory    epochs    time-per-epoch    method    count
553c722e0621679d2bf5c61c7b7a6499235bf4b404e1d44bb6a4423529badab7  \textsc{Dense}             768.0  --                     97.8         94.2         90.9        87.3        77.7        68.5       0.7      18.8               6.0         0        5
7b0b96413fd1168b51f3af0659fee3516cfbc0824f0b7648582c27f6a99a2a63  \textsc{Uniform}            32.0  4k                     -0.8         -3.5         -7.5        -0.9        -1.8        -2.4       0.1      40.4               6.1         4        5
149e1b8614713db2aa96ce63b7591b32aead9c376e044eb2aff800ddc0b790a9  \textsc{Uniform}            32.0  8k                     -0.3         -2.0         -5.2        -0.8        -1.5        -1.9       0.2      43.8               6.3         4        5
a0967648d7dc5d535da41dc6b5b30c3705e1af3834415ef417cefcbbfaf33573  \textsc{Uniform}            32.0  16k                    -0.3         -1.8         -5.0        -1.1        -1.4        -1.7       0.4      40.2               6.2         4        5
5bac746fd6bb768a1f9468dc7d3ce09844518f69e60b42ce3115acf2b9e89a1d  \textsc{Uniform}            64.0  4k                     -0.7         -3.2         -6.7        -0.6        -1.6        -2.2       0.1      35.6               6.3         4        5
32b63e9efa30c98d02138423f7cc4127cae331b0a59f3241cbbe0bb65b731a76  \textsc{Uniform}            64.0  8k                     -0.2         -2.1         -5.2        -0.7        -1.4        -1.8       0.2      37.4               6.4         4        5
cf2db4e2e4e1f4f35ddd3f933c248e01eb45c1b42f909fc0de7428bdda97a049  \textsc{Uniform}            64.0  16k                    -0.5         -2.4         -5.9        -0.7        -1.4        -1.9       0.4      33.0               6.3         4        5

==> data/Wikipedia-500K-cascade-arch.txt <==
config-id                                                         setup               connectivity  intermediate    train-p@1      train-p@3      train-p@5      test-p@1       test-p@3       test-p@5         memory    epochs    time-per-epoch    method    count
6d84c2a953964613cbe80c6c16c14f2e99401b3da1bf473e7e9a3ea48c2cfb2c  \textsc{Dense}             768.0  --              96.7           79.8           64.3           77.1           58.5           45.1               10.0      26.0            1727.3         0        1
85d7f04b8e64ceab719e963c0cb1daf2e5b812a97a01bc120d814388e2688d47  \textsc{Uniform}            32.0  --              71.1           52.5           40.8           60.2           42.4           32.4                0.7      64.0             718.6         2        1
e89b333cae8c85060152da09074e98f4f91d8a3648ee753d8a1b906492aa27af  \textsc{Uniform}            32.0  32k             \textbf{92.9}  \textbf{74.3}  \textbf{58.9}  \textbf{73.6}  \textbf{54.8}  \textbf{42.1}       1.0      66.0             808.6         4        1

==> data/Wikipedia-500K-cascade-bce.txt <==
config-id                                                         setup                   connectivity  intermediate      train-p@1    train-p@3    train-p@5    test-p@1    test-p@3    test-p@5    memory    epochs    time-per-epoch    method    count  dataset                  features          loss
9db79912965ecfab4233bb56f42d605196ae1535d05feb95d65d1904df3d8694  \textsc{Uniform}                  32  16k                 90.715       71.4406      56.3196     73.1226     54.1514     41.5197  0.918788        68           746.029         4        1  \textsc{Wikipedia-500K}  \textsc{cascade}  \textsc{Sqh}
c5902564e47fed1ee0b2361b30f1fcb75ed674889b32f0d76544ba5b243422a1  \textsc{Uniform-bce}              32  16k                 89.1547      68.6013      53.3721     71.6435     52.419      40.1257  0.955512        79          1246.52          4        1  \textsc{Wikipedia-500K}  \textsc{cascade}  \textsc{Bce}

==> data/Wikipedia-500K-cascade-full.txt <==
config-id                                                           train-loss    train-precision    train-recall    train-p@1    train-p@3    train-p@5    test-loss    test-precision    test-recall    test-p@1    test-p@3    test-p@5     memory    epochs    time    config-dropout    config-learning_rate    config-rewire_interval    config-rewire_fraction    config-connectivity    config-intermediate    config-realization    time-per-epoch    connectivity  config-features    config-dataset    config-loss_fn    config-architecture    setup                           method  sort                      intermediate      count
6d84c2a953964613cbe80c6c16c14f2e99401b3da1bf473e7e9a3ea48c2cfb2c   9.38839e-06            96.4315        71.3329       96.7203      79.7523      64.271   3.68772e-05           77.9909       35.9846      77.1431     58.5356     45.0935  10.0425          26   44911               0.2                   0.001                         0                       0                        0                      0                     0          1727.35              768  cascade            Wikipedia-500K    squared_hinge     dense                  \textsc{Dense}                       0  -0-0-000000               --                    1
85d7f04b8e64ceab719e963c0cb1daf2e5b812a97a01bc120d814388e2688d47   3.09254e-05            93.6871         6.01931      71.0584      52.4898      40.7743  3.55411e-05           91.7453        5.46687     60.2076     42.4166     32.4043   0.723193        64   45993               0.2                   0.001                      1000                       0.1                     32                      0                     0           718.641              32  cascade            Wikipedia-500K    squared_hinge     stratified             \textsc{Uniform}                     2  -2-32-000000              --                    1
9db79912965ecfab4233bb56f42d605196ae1535d05feb95d65d1904df3d8694   1.8235e-05             91.9044        44.0039       90.715       71.4406      56.3196  3.47137e-05           79.0937       31.6035      73.1226     54.1514     41.5197   0.918788        68   50730               0.2                   0.001                      1000                       0.1                     32                  16384                     0           746.029              32  cascade            Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform}                     4  -4-32-016384              16k                   1
e89b333cae8c85060152da09074e98f4f91d8a3648ee753d8a1b906492aa27af   1.60781e-05            93.2779        49.7173       92.9303      74.2689      58.8632  3.59038e-05           77.5632       33.1595      73.6276     54.7714     42.0553   1.0283          66   53368               0.2                   0.001                      1000                       0.1                     32                  32768                     0           808.606              32  cascade            Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform}                     4  -4-32-032768              32k                   1
356be75660b857d7ea156f665224cb2d31a206a5db3a102f9f820949d1560f15   1.44111e-05            94.5485        53.4351       94.3522      76.3125      60.8353  3.60026e-05           77.2907       33.7774      74.0494     55.4152     42.6315   1.56608         56   51993               0.2                   0.001                      1000                       0.1                     32                  65536                     0           928.446              32  cascade            Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform}                     4  -4-32-065536              65k                   1
fb61f3b157a20ed1a1f38e4930459cad3b3075c2e7d7e6cf4ae46a7cf78b7a3f   1.43583e-05            94.8724        52.5247       94.4506      76.5713      61.1356  3.4738e-05            78.1842       33.3313      74.3155     55.7567     42.9536   2.35529         49   61834               0.2                   0.001                      1000                       0.1                     32                 100000                     0          1261.92               32  cascade            Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform}                     4  -4-32-100000              100k                  1
1733c6e3648fb3ef32ab852beef2d83ec89347b2a21f955f01fc2feedf1fea4d   1.45369e-05            92.0309        56.0622       94.0797      76.0055      60.4043  3.7013e-05            74.9665       35.6215      74.3868     55.6304     42.7501   1.66523         56   49168               0.2                   0.001                      1000                       0.1                     64                  16384                     0           878                  64  cascade            Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform}                     4  -4-64-016384              16k                   1
b2930f5205ec8689900fcbac1d9e301e33e2695a688dcc993e9c87fa110c3e13   1.34834e-05            93.2632        58.0386       94.7653      77.0454      61.4781  3.69526e-05           74.8205       35.7957      74.3879     55.81       42.9298   1.89684         48   44596               0.2                   0.001                      1000                       0.1                     64                  32768                     0           929.083              64  cascade            Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform}                     4  -4-64-032768              32k                   1
6f3b0961cf6b7fea235a26a87e4c3acaded6802ef5194cc462db42609f7e619d   1.27195e-05            94.4807        58.9609       95.2841      77.8303      62.3177  3.62383e-05           75.4261       35.5331      74.511      56.0454     43.1884   2.03168         43   50185               0.2                   0.001                      1000                       0.1                     64                  65536                     0          1167.09               64  cascade            Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform}                     4  -4-64-065536              65k                   1
6590110d073e0fd19c85d3982a4551b6bb8744374a80da295c0a9105f1d2b780   1.17413e-05            95.2345        61.5966       95.844       78.6381      63.1405  3.66757e-05           75.1338       35.8495      74.6282     56.2354     43.3671   2.65133         45   68867               0.2                   0.001                      1000                       0.1                     64                 100000                     0          1530.38               64  cascade            Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform}                     4  -4-64-100000              100k                  1
c5902564e47fed1ee0b2361b30f1fcb75ed674889b32f0d76544ba5b243422a1   2.2869e-05             87.9444        48.5428       89.1547      68.6013      53.3721  4.60444e-05           73.1286       33.3495      71.6435     52.419      40.1257   0.955512        79   98475               0.2                   0.001                      1000                       0.1                     32                  16384                     0          1246.52               32  cascade            Wikipedia-500K    bce               dense-stratified       \textsc{Uniform-bce}                 4  -bce-4-32-016384          16k                   1
def6600c58536940ed5d157e5b38ff5a9c64d1160980cb25c63dbb0167eef31f   1.76268e-05            93.9406        45.1426       92.012       72.8734      57.4788  3.70523e-05           78.367        30.7223      71.8631     52.8251     40.3506   0.928392        37   27388               0                     0.001                      1000                       0.1                     32                  16384                     0           740.216              32  cascade            Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform-drop=0.0\%}          4  -drop=0.0\%-4-32-016384   16k                   1
faee7c88afde1d69210aec7294c2391a68fc4589c8b58de37d0c65dfbb3c3a83   1.73412e-05            92.9932        46.2847       91.9745      72.9525      57.5812  3.66597e-05           78.2377       31.8628      72.835      53.8288     41.1989   0.918777        52   38307               0.1                   0.001                      1000                       0.1                     32                  16384                     0           736.673              32  cascade            Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform-drop=10.0\%}         4  -drop=10.0\%-4-32-016384  16k                   1

==> data/Wikipedia-500K-cascade-main.txt <==
config-id                                                         setup               connectivity  intermediate      train-p@1    train-p@3    train-p@5    test-p@1    test-p@3    test-p@5     memory    epochs    time-per-epoch    method    count
6d84c2a953964613cbe80c6c16c14f2e99401b3da1bf473e7e9a3ea48c2cfb2c  \textsc{Dense}               768  --                  96.7203      79.7523      64.271      77.1431     58.5356     45.0935  10.0425          26          1727.35          0        1
85d7f04b8e64ceab719e963c0cb1daf2e5b812a97a01bc120d814388e2688d47  \textsc{Uniform}              32  --                  71.0584      52.4898      40.7743     60.2076     42.4166     32.4043   0.723193        64           718.641         2        1
9db79912965ecfab4233bb56f42d605196ae1535d05feb95d65d1904df3d8694  \textsc{Uniform}              32  16k                 90.715       71.4406      56.3196     73.1226     54.1514     41.5197   0.918788        68           746.029         4        1
e89b333cae8c85060152da09074e98f4f91d8a3648ee753d8a1b906492aa27af  \textsc{Uniform}              32  32k                 92.9303      74.2689      58.8632     73.6276     54.7714     42.0553   1.0283          66           808.606         4        1
356be75660b857d7ea156f665224cb2d31a206a5db3a102f9f820949d1560f15  \textsc{Uniform}              32  65k                 94.3522      76.3125      60.8353     74.0494     55.4152     42.6315   1.56608         56           928.446         4        1
fb61f3b157a20ed1a1f38e4930459cad3b3075c2e7d7e6cf4ae46a7cf78b7a3f  \textsc{Uniform}              32  100k                94.4506      76.5713      61.1356     74.3155     55.7567     42.9536   2.35529         49          1261.92          4        1
1733c6e3648fb3ef32ab852beef2d83ec89347b2a21f955f01fc2feedf1fea4d  \textsc{Uniform}              64  16k                 94.0797      76.0055      60.4043     74.3868     55.6304     42.7501   1.66523         56           878             4        1
b2930f5205ec8689900fcbac1d9e301e33e2695a688dcc993e9c87fa110c3e13  \textsc{Uniform}              64  32k                 94.7653      77.0454      61.4781     74.3879     55.81       42.9298   1.89684         48           929.083         4        1
6f3b0961cf6b7fea235a26a87e4c3acaded6802ef5194cc462db42609f7e619d  \textsc{Uniform}              64  65k                 95.2841      77.8303      62.3177     74.511      56.0454     43.1884   2.03168         43          1167.09          4        1
6590110d073e0fd19c85d3982a4551b6bb8744374a80da295c0a9105f1d2b780  \textsc{Uniform}              64  100k                95.844       78.6381      63.1405     74.6282     56.2354     43.3671   2.65133         45          1530.38          4        1

==> data/Wikipedia-500K-cascade-size.txt <==
config-id                                                         setup               connectivity  intermediate      train-p@1    train-p@3    train-p@5    test-p@1    test-p@3    test-p@5    memory    epochs    time-per-epoch    method    count
6d84c2a953964613cbe80c6c16c14f2e99401b3da1bf473e7e9a3ea48c2cfb2c  \textsc{Dense}             768.0  --                     96.7         79.8         64.3        77.1        58.5        45.1      10.0      26.0            1727.3         0        1
9db79912965ecfab4233bb56f42d605196ae1535d05feb95d65d1904df3d8694  \textsc{Uniform}            32.0  16k                    -6.0         -8.3         -8.0        -4.0        -4.4        -3.6       0.9      68.0             746.0         4        1
e89b333cae8c85060152da09074e98f4f91d8a3648ee753d8a1b906492aa27af  \textsc{Uniform}            32.0  32k                    -3.8         -5.5         -5.4        -3.5        -3.8        -3.0       1.0      66.0             808.6         4        1
356be75660b857d7ea156f665224cb2d31a206a5db3a102f9f820949d1560f15  \textsc{Uniform}            32.0  65k                    -2.4         -3.4         -3.4        -3.1        -3.1        -2.5       1.6      56.0             928.4         4        1
fb61f3b157a20ed1a1f38e4930459cad3b3075c2e7d7e6cf4ae46a7cf78b7a3f  \textsc{Uniform}            32.0  100k                   -2.3         -3.2         -3.1        -2.8        -2.8        -2.1       2.4      49.0            1261.9         4        1
1733c6e3648fb3ef32ab852beef2d83ec89347b2a21f955f01fc2feedf1fea4d  \textsc{Uniform}            64.0  16k                    -2.6         -3.7         -3.9        -2.8        -2.9        -2.3       1.7      56.0             878.0         4        1
b2930f5205ec8689900fcbac1d9e301e33e2695a688dcc993e9c87fa110c3e13  \textsc{Uniform}            64.0  32k                    -2.0         -2.7         -2.8        -2.8        -2.7        -2.2       1.9      48.0             929.1         4        1
6f3b0961cf6b7fea235a26a87e4c3acaded6802ef5194cc462db42609f7e619d  \textsc{Uniform}            64.0  65k                    -1.4         -1.9         -2.0        -2.6        -2.5        -1.9       2.0      43.0            1167.1         4        1
6590110d073e0fd19c85d3982a4551b6bb8744374a80da295c0a9105f1d2b780  \textsc{Uniform}            64.0  100k                   -0.9         -1.1         -1.1        -2.5        -2.3        -1.7       2.7      45.0            1530.4         4        1

==> data/Wikipedia-500K-slice-arch.txt <==
config-id                                                         setup                    connectivity  intermediate    train-p@1      train-p@3      train-p@5      test-p@1       test-p@3       test-p@5         memory    epochs    time-per-epoch    method    count
6fa4c1943a898db1fda3fae4a426c992e170a8b8f0ee7c457ed719274208bfc3  \textsc{Dense}                  512.0  --              97.3           77.5           60.4           58.2           37.8           28.0                6.7      37.0            1244.5         0        1
28156389428cb774715a00adf6398d497cc22fd40e9ba912f66b4c4d1ff6501f  \textsc{Uniform}                 32.0  --              42.7           28.1           22.0           37.5           23.3           17.7                0.7      58.0             666.6         2        1
b072641572e2d9206675e2138e98700f0259323e95cf8b80e9f83b22346a6b57  \textsc{Unstructured}            32.0  32k             83.7           61.4           47.7           \textbf{59.0}  \textbf{38.5}  \textbf{28.9}       4.8      40.0            3977.2         3        1
43cc8117489e94ab29ada00957787c3ef42ad5a0e5f16dd5f6809ef866119658  \textsc{Uniform}                 32.0  32k             \textbf{84.3}  \textbf{62.2}  \textbf{48.4}  58.9           38.5           28.9                1.0      49.0             717.0         4        1

==> data/Wikipedia-500K-slice-bce.txt <==
config-id                                                         setup                   connectivity  intermediate      train-p@1    train-p@3    train-p@5    test-p@1    test-p@3    test-p@5    memory    epochs    time-per-epoch    method    count  dataset                  features        loss
c4dc7048d9dccc9ad96c9adb9798911c47c3dd4c9e22e4df85817f25c0cbabb4  \textsc{Uniform}                  32  16k                 80.2585      58.1899      45.1227     58.0007     37.7422     28.3634  0.915993        59           946.475         4        1  \textsc{Wikipedia-500K}  \textsc{slice}  \textsc{Sqh}
2165ede1d80d88bd25d95fd3b9e7bd66163baacc50440a4c65899bb99a864fed  \textsc{Uniform-bce}              32  16k                 76.9885      53.71        41.0945     57.0633     37.0846     28.0127  0.952631        52          1120.98          4        1  \textsc{Wikipedia-500K}  \textsc{slice}  \textsc{Bce}

==> data/Wikipedia-500K-slice-full.txt <==
config-id                                                           train-loss    train-precision    train-recall    train-p@1    train-p@3    train-p@5    test-loss    test-precision    test-recall    test-p@1    test-p@3    test-p@5    memory    epochs    time    config-dropout    config-learning_rate    config-rewire_interval    config-rewire_fraction    config-connectivity    config-intermediate    config-realization    time-per-epoch    connectivity  config-features    config-dataset    config-loss_fn    config-architecture    setup                                    method  sort                               intermediate      count
6fa4c1943a898db1fda3fae4a426c992e170a8b8f0ee7c457ed719274208bfc3   1.62451e-05            95.0158        64.8183       97.326       77.4605      60.3865  0.000223696           59.3264       21.2889      58.1737     37.8322     27.9688  6.69749         37   46046               0.1                   0.001                         0                       0                        0                      0                     0          1244.49              512  slice              Wikipedia-500K    squared_hinge     dense                  \textsc{Dense}                                0  -0-0-000000                        --                    1
28156389428cb774715a00adf6398d497cc22fd40e9ba912f66b4c4d1ff6501f   3.50534e-05            92.3708         5.00582      42.6721      28.0923      22.0261  4.77832e-05           91.541         4.74467     37.5056     23.2681     17.679   0.723246        58   38660               0.1                   0.001                      1000                       0.1                     32                      0                     0           666.552              32  slice              Wikipedia-500K    squared_hinge     stratified             \textsc{Uniform}                              2  -2-32-000000                       --                    1
b072641572e2d9206675e2138e98700f0259323e95cf8b80e9f83b22346a6b57   2.48129e-05            91.4841        24.803        83.736       61.4217      47.6871  4.19868e-05           77.125        16.6966      59.0107     38.4807     28.9021  4.81408         40  159087               0.1                   0.001                      1000                       0.1                     32                  32768                     0          3977.18               32  slice              Wikipedia-500K    squared_hinge     dense-sparse           \textsc{Unstructured}                         3  -3-32-032768                       32k                   1
c4dc7048d9dccc9ad96c9adb9798911c47c3dd4c9e22e4df85817f25c0cbabb4   2.64374e-05            90.6438        21.0151       80.2585      58.1899      45.1227  4.12634e-05           79.2425       15.3261      58.0007     37.7422     28.3634  0.915993        59   55842               0.1                   0.001                      1000                       0.1                     32                  16384                     0           946.475              32  slice              Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform}                              4  -4-32-016384                       16k                   1
43cc8117489e94ab29ada00957787c3ef42ad5a0e5f16dd5f6809ef866119658   2.45901e-05            91.6276        24.8012       84.2532      62.2162      48.3891  4.19016e-05           77.052        16.6469      58.9351     38.4548     28.8882  1.04392         49   35133               0.1                   0.001                      1000                       0.1                     32                  32768                     0           717                  32  slice              Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform}                              4  -4-32-032768                       32k                   1
17cc0992827e6b9f321a1f893a801a364a2c9a4866ac1bda1f0255d399bb61e2   2.22571e-05            92.7801        29.7645       88.4613      66.8306      52.229   4.27959e-05           74.9336       17.9398      59.828      39.2378     29.4813  1.18353         37   30375               0.1                   0.001                      1000                       0.1                     32                  65536                     0           820.946              32  slice              Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform}                              4  -4-32-065536                       65k                   1
265af31f4568d035737d65118025772144136aa4f436bae47f6e336e229b3862   2.14707e-05            93.4807        30.9197       89.8285      68.5116      53.6939  4.19923e-05           75.3481       18.0636      60.5609     39.7886     29.9324  1.59235         34   37587               0.1                   0.001                      1000                       0.1                     32                 100000                     0          1105.5                32  slice              Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform}                              4  -4-32-100000                       100k                  1
7a2b852d01c8ee0a6a4345b5089b24bc77f8f1a34bb13fe94d18791585cff422   2.3643e-05             90.5554        27.6771       86.4969      64.5537      50.1941  4.36919e-05           74.7006       17.729       59.3778     38.6824     29.0105  1.539           52   41983               0.1                   0.001                      1000                       0.1                     64                  16384                     0           807.365              64  slice              Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform}                              4  -4-64-016384                       16k                   1
237930f4e2a1bd223a917391ac6818b2d12c809dcaf7a855b19335fe106df778   2.20042e-05            91.6472        31.7181       89.062       67.444       52.6204  4.37575e-05           72.7954       18.8227      59.9681     39.2525     29.4548  1.78299         43   36241               0.1                   0.001                      1000                       0.1                     64                  32768                     0           842.814              64  slice              Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform}                              4  -4-64-032768                       32k                   1
2739daf6a665f41a2f6f18ebeae5acbee7de812f71f6ff2a285bf4c4023b1560   1.96979e-05            93.2969        37.5136       92.195       71.209       55.8075  4.49062e-05           70.9363       19.8973      60.5108     39.7495     29.8347  1.92379         38   39338               0.1                   0.001                      1000                       0.1                     64                  65536                     0          1035.21               64  slice              Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform}                              4  -4-64-065536                       65k                   1
2718c7f0ec72265a0737eb64c3143bb3312b399840880118c479516ceec41ee3   1.87372e-05            94.186         39.3425       93.2908      72.7596      57.2106  4.43639e-05           71.2191       20.058       61.0234     40.1683     30.1757  2.05862         38   50732               0.1                   0.001                      1000                       0.1                     64                 100000                     0          1335.05               64  slice              Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform}                              4  -4-64-100000                       100k                  1
2165ede1d80d88bd25d95fd3b9e7bd66163baacc50440a4c65899bb99a864fed   3.1854e-05             86.2077        24.4414       76.9885      53.71        41.0945  5.25548e-05           71.8457       16.9152      57.0633     37.0846     28.0127  0.952631        52   58291               0.1                   0.001                      1000                       0.1                     32                  16384                     0          1120.98               32  slice              Wikipedia-500K    bce               dense-stratified       \textsc{Uniform-bce}                          4  -bce-4-32-016384                   16k                   1
0d16ead2dae1bbd455728eb927f8fc741ae8df1d10db342daa4ace054e16575e   2.5707e-05             92.2463        23.3277       82.8729      60.5673      46.874   4.49917e-05           76.6992       15.6344      56.5837     36.4417     27.1717  0.868616        33   29783               0                     0.001                      1000                       0.1                     32                  16384                     0           902.515              32  slice              Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform-drop=0.0\%}                   4  -drop=0.0\%-4-32-016384            16k                   1
786bc67797e2a068bda6c5510a9b05ba86bc1841b4d338ef72f385a019c94274   2.60234e-05            92.1751        23.2485       82.1932      59.6914      46.1253  4.47583e-05           76.9691       15.6338      56.6384     36.442      27.1606  0.871029        29   26359               0                     0.001                     10000                       0.1                     32                  16384                     0           908.931              32  slice              Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform-drop=0.0\%-ri=10000}          4  -drop=0.0\%-ri=10000-4-32-016384   16k                   1
fc33fba26dcc37d7752e10553eca8374c22c5b93370528f755484db97cd1d8ba   2.64878e-05            91.7598        21.9343       81.2916      58.9585      45.5538  4.52982e-05           77.2129       15.1275      55.9226     35.9328     26.809   0.941837        36   33405               0                     0.001                      1000                       0.3                     32                  16384                     0           927.917              32  slice              Wikipedia-500K    squared_hinge     dense-stratified       \textsc{Uniform-rw=30.0\%-drop=0.0\%}         4  -rw=30.0\%-drop=0.0\%-4-32-016384  16k                   1

==> data/Wikipedia-500K-slice-main.txt <==
config-id                                                         setup                    connectivity  intermediate      train-p@1    train-p@3    train-p@5    test-p@1    test-p@3    test-p@5    memory    epochs    time-per-epoch    method    count
6fa4c1943a898db1fda3fae4a426c992e170a8b8f0ee7c457ed719274208bfc3  \textsc{Dense}                    512  --                  97.326       77.4605      60.3865     58.1737     37.8322     27.9688  6.69749         37          1244.49          0        1
28156389428cb774715a00adf6398d497cc22fd40e9ba912f66b4c4d1ff6501f  \textsc{Uniform}                   32  --                  42.6721      28.0923      22.0261     37.5056     23.2681     17.679   0.723246        58           666.552         2        1
b072641572e2d9206675e2138e98700f0259323e95cf8b80e9f83b22346a6b57  \textsc{Unstructured}              32  32k                 83.736       61.4217      47.6871     59.0107     38.4807     28.9021  4.81408         40          3977.18          3        1
c4dc7048d9dccc9ad96c9adb9798911c47c3dd4c9e22e4df85817f25c0cbabb4  \textsc{Uniform}                   32  16k                 80.2585      58.1899      45.1227     58.0007     37.7422     28.3634  0.915993        59           946.475         4        1
43cc8117489e94ab29ada00957787c3ef42ad5a0e5f16dd5f6809ef866119658  \textsc{Uniform}                   32  32k                 84.2532      62.2162      48.3891     58.9351     38.4548     28.8882  1.04392         49           717             4        1
17cc0992827e6b9f321a1f893a801a364a2c9a4866ac1bda1f0255d399bb61e2  \textsc{Uniform}                   32  65k                 88.4613      66.8306      52.229      59.828      39.2378     29.4813  1.18353         37           820.946         4        1
265af31f4568d035737d65118025772144136aa4f436bae47f6e336e229b3862  \textsc{Uniform}                   32  100k                89.8285      68.5116      53.6939     60.5609     39.7886     29.9324  1.59235         34          1105.5           4        1
7a2b852d01c8ee0a6a4345b5089b24bc77f8f1a34bb13fe94d18791585cff422  \textsc{Uniform}                   64  16k                 86.4969      64.5537      50.1941     59.3778     38.6824     29.0105  1.539           52           807.365         4        1
237930f4e2a1bd223a917391ac6818b2d12c809dcaf7a855b19335fe106df778  \textsc{Uniform}                   64  32k                 89.062       67.444       52.6204     59.9681     39.2525     29.4548  1.78299         43           842.814         4        1
2739daf6a665f41a2f6f18ebeae5acbee7de812f71f6ff2a285bf4c4023b1560  \textsc{Uniform}                   64  65k                 92.195       71.209       55.8075     60.5108     39.7495     29.8347  1.92379         38          1035.21          4        1
2718c7f0ec72265a0737eb64c3143bb3312b399840880118c479516ceec41ee3  \textsc{Uniform}                   64  100k                93.2908      72.7596      57.2106     61.0234     40.1683     30.1757  2.05862         38          1335.05          4        1

==> data/Wikipedia-500K-slice-size.txt <==
config-id                                                         setup               connectivity  intermediate      train-p@1    train-p@3    train-p@5  test-p@1      test-p@3      test-p@5        memory    epochs    time-per-epoch    method    count
6fa4c1943a898db1fda3fae4a426c992e170a8b8f0ee7c457ed719274208bfc3  \textsc{Dense}             512.0  --                     97.3         77.5         60.4  58.2          37.8          28.0               6.7      37.0            1244.5         0        1
c4dc7048d9dccc9ad96c9adb9798911c47c3dd4c9e22e4df85817f25c0cbabb4  \textsc{Uniform}            32.0  16k                   -17.1        -19.3        -15.3  -0.2          -0.1          \textbf{0.4}       0.9      59.0             946.5         4        1
43cc8117489e94ab29ada00957787c3ef42ad5a0e5f16dd5f6809ef866119658  \textsc{Uniform}            32.0  32k                   -13.1        -15.2        -12.0  \textbf{0.8}  \textbf{0.6}  \textbf{0.9}       1.0      49.0             717.0         4        1
17cc0992827e6b9f321a1f893a801a364a2c9a4866ac1bda1f0255d399bb61e2  \textsc{Uniform}            32.0  65k                    -8.9        -10.6         -8.2  \textbf{1.7}  \textbf{1.4}  \textbf{1.5}       1.2      37.0             820.9         4        1
265af31f4568d035737d65118025772144136aa4f436bae47f6e336e229b3862  \textsc{Uniform}            32.0  100k                   -7.5         -8.9         -6.7  \textbf{2.4}  \textbf{2.0}  \textbf{2.0}       1.6      34.0            1105.5         4        1
7a2b852d01c8ee0a6a4345b5089b24bc77f8f1a34bb13fe94d18791585cff422  \textsc{Uniform}            64.0  16k                   -10.8        -12.9        -10.2  \textbf{1.2}  \textbf{0.9}  \textbf{1.0}       1.5      52.0             807.4         4        1
237930f4e2a1bd223a917391ac6818b2d12c809dcaf7a855b19335fe106df778  \textsc{Uniform}            64.0  32k                    -8.3        -10.0         -7.8  \textbf{1.8}  \textbf{1.4}  \textbf{1.5}       1.8      43.0             842.8         4        1
2739daf6a665f41a2f6f18ebeae5acbee7de812f71f6ff2a285bf4c4023b1560  \textsc{Uniform}            64.0  65k                    -5.1         -6.3         -4.6  \textbf{2.3}  \textbf{1.9}  \textbf{1.9}       1.9      38.0            1035.2         4        1
2718c7f0ec72265a0737eb64c3143bb3312b399840880118c479516ceec41ee3  \textsc{Uniform}            64.0  100k                   -4.0         -4.7         -3.2  \textbf{2.8}  \textbf{2.3}  \textbf{2.2}       2.1      38.0            1335.1         4        1
